Evidence of sub-surface energy storage in comet 67P from the outburst of 2016 July 3

On 3 July 2016, several instruments on board ESA's Rosetta spacecraft detected signs of an outburst event on comet 67P, at a heliocentric distance of 3.32 AU from the sun, outbound from perihelion. We here report on the inferred properties of the ejected dust and the surface change at the site of the outburst. The activity coincided with the local sunrise and continued over a time interval of 14 - 68 minutes. It left a 10m-sized icy patch on the surface. The ejected material comprised refractory grains of several hundred microns in size, and sub-micron-sized water ice grains. The high dust mass production rate is incompatible with the free sublimation of crystalline water ice under solar illumination as the only acceleration process. Additional energy stored near the surface must have increased the gas density. We suggest a pressurized sub-surface gas reservoir, or the crystallization of amorphous water ice as possible causes.

==> emails_authors.txt <==
vincenzo.dellacorte@uniparthenope.it; pfeldman@jhu.edu; bernhard.geiger@sciops.esa.int; merouane@mps.mpg.de; ivano.bertini@unipd.it; dennis@astro.umd.edu; sonia.fornasier@obspm.fr; eberhard.gruen@mpi-hd.mpg.de; pedro.hasselmann@obspm.fr; hilchenbach@mps.mpg.de; hoefner@mps.mpg.de; stavro.ivanovski@iaps.inaf.it; ludmilla@astro.umd.edu; maurizio.pajola@nasa.gov; rotundi@uniparthenope.it; sierks@mps.mpg.de; steffl@boulder.swri.edu; nicolas.thomas@phim.unibe.ch; cesare.barbieri@unipd.it; antonella.barucci@obspm.fr; bertaux@aerov.jussieu.fr; boudreault@mps.mpg.de; gabriele.cremonese@oapd.inaf.it; dadeppo@dei.unipd.it; bjorn.davidsson@jpl.nasa.gov; stefano.debei@unipd.it; mariolino.dececco@unitn.it; deller@mps.mpg.de; feaga@astro.umd.edu; fischerh@mps.mpg.de; fulle@oats.inaf.it; adeline.gicquel@jpl.nasa.gov; olivier.groussin@lam.fr; guettlerc@mps.mpg.de; pedroj@iaa.es; hofmann@mps.mpg.de; klaus.hornung@unibw.de; stubbe.hviid@dlr.de; wingip@astro.ncu.edu.tw; Laurent.Jorda@lam.fr; keller@mps.mpg.de; cometkissel@arcor.de; joerg.knollenberg@dlr.de; koch@vh-s.de; Detlef.Koschny@esa.int; kramm@mps.mpg.de; ekkehard.kuehrt@dlr.de; Michael.Kueppers@sciops.esa.int; philippe.lamy@lam.fr; yves.langevin@ias.u-psud.fr; lara@iaa.es; monica.lazzarin@unipd.it; zylin@gm.astro.ncu.edu.tw; lopez@iaa.es; S.C.Lowry@kent.ac.uk; marzari@pd.infn.it; stefano.Mottola@dlr.de; giampiero.naletto@unipd.it; Nilda.OklayVincent@dlr.de; joel.parker@swri.org; r.rodrigo@cab.inta-csic.es; jouni.ryno@fmi.fi; shi@mps.mpg.de; stenzel@mps.mpg.de; tubiana@mps.mpg.de; jean-baptiste.vincent@dlr.de; hal.weaver@jhuapl.edu; bozapr@utu.fi


